Twisted Verlinde formulas for cyclic orbifolds and the order-two simple current of a vertex operator superalgebra

Let $V=\Vev\oplus J$ be a simple vertex operator superalgebra with $\Vev$ simple, rational and $C_2$-cofinite, and let $G$ be a finite cyclic group acting faithfully on $\Vev$. For arbitrary twisted $V$-modules we prove: (1) for $G$ of arbitrary order, a twisted Verlinde formula for $\Vev$; (2) unitarity of the orbifold $S$-matrix block in generating sectors; (3) as a consequence, a formula for $N^{X_3}_{X_1,X_2}\pm N^{J\boxtimes X_3}_{X_1,X_2}$ as sums over $J$-orbits of $G$-stable untwisted modules, in which $J$-fixed points enter with weight two and in the minus sign, with a parity selection rule (read in $\mathbb Z/2\mathbb Z$) and a dimension sum rule; (4) simplicity of $V^G$. These results concern the $G$-graded fusion category of $\Vev$ together with the order two invertible object $J$ with $\theta_J=-\dim_qJ$. The statements are tested numerically on six examples (odd and even orders up to $15$, both signs of $\dim_qJ$, $J$-fixed modules).

==> verification_log.txt <==
===== python3 verify_all.py
example                                              R                    unitarity  in-scope   extra  SumRule  weights 3.9iii  d  fixedQ fixedAll eps
7.1  complex fermion, n=3                          432 2 generating sector(s), blocks [4, 4]x4       512      64       96       12      8  +1      0        0 [-1, 1]
7.1  complex fermion, n=9                        11664 6 generating sector(s), blocks [4, 4, 4, 4, 4, 4]x4      4608     576      864       36     24  +1      0        0 [-1, 1]
7.1  complex fermion, n=15                       54000 8 generating sector(s), blocks [4, 4, 4, 4, 4, 4, 4, 4]x4     12288    2112     1920       60     32  +1      0        0 [-1, 1]
7.2  two Majorana fermions, p=2                     40 1 generating sector(s), blocks [2]x2        48       0       16        4      2  +1      0        2 [-1, 1]
7.3  L_1(osp(1|2)), n=3                           1728 2 generating sector(s), blocks [8, 8]x8      4096     512      384       24     16  -1      0        0 [-1, 1]
7.3  L_1(osp(1|2)), n=9                          46656 6 generating sector(s), blocks [8, 8, 8, 8, 8, 8]x8     36864    4608     3456       72     48  -1      0        0 [-1, 1]
7.3  L_1(osp(1|2)), n=15                        216000 8 generating sector(s), blocks [8, 8, 8, 8, 8, 8, 8, 8]x8     98304   16896     7680      120     64  -1      0        0 [-1, 1]
7.4  V_{Z^2}, n=4                                 1024 2 generating sector(s), blocks [4, 4]x4       768     256      128        4      8  +1      0        0 [-1, 1]
7.5  three Majorana fermions (su(2)_2), p=2         72 1 generating sector(s), blocks [3]x3        81      27       18        3      3  +1      1        2 [-1, 1]

M(3,5): S matches Rocha-Caridi characters (max residual 8.9e-16); c=-0.60; dim_q phi_(1,4)=-1; fusion integers >=0; phi14 x phi14 = phi11; c(osp(1|2)_1)=2/5=1+c; wt(J)=1/4+3/4
Remark 2.10 (7.1, n=3, triple (T1_0,T1_0,T2_0)): barred sum = 1.000, after renormalising columns 1.000; unbarred sum = 0.250, after renormalising columns -0.125+0.217j
S^G_(sigma^3-sector) of A_9 equals S^H of A_3 (H=<sigma^3>) entry by entry (max diff 7.9e-17); same normalisation on H

ALL CHECKS PASSED
===== python3 verify_gauss.py
Ising (c=1/2)                      (ST)^3=S^2: 2.2e-16   STS=T^-1 S T^-1: 2.5e-16   Gauss identity: 1.6e-16
su(2)_2 (c=3/2)                    (ST)^3=S^2: 4.3e-16   STS=T^-1 S T^-1: 2.3e-16   Gauss identity: 1.2e-16
V_{Z beta}, beta^2=2 (c=1)         (ST)^3=S^2: 1.5e-16   STS=T^-1 S T^-1: 3.7e-16   Gauss identity: 1.7e-16
V_{Z beta}, beta^2=4 (c=1)         (ST)^3=S^2: 1.2e-15   STS=T^-1 S T^-1: 9.4e-16   Gauss identity: 4.4e-16
V_{Z beta}, beta^2=6 (c=1)         (ST)^3=S^2: 1.1e-15   STS=T^-1 S T^-1: 1.1e-15   Gauss identity: 1.5e-15
V_{Z beta}, beta^2=18 (c=1)        (ST)^3=S^2: 4.0e-15   STS=T^-1 S T^-1: 4.3e-15   Gauss identity: 3.1e-15
Virasoro M(3,5) (c=-3/5)           (ST)^3=S^2: 9.8e-16   STS=T^-1 S T^-1: 8.3e-16   Gauss identity: 4.0e-16
Ising x Z_4 (U of Example 7.5)     (ST)^3=S^2: 8.1e-16   STS=T^-1 S T^-1: 5.6e-16   Gauss identity: 4.9e-16
Gauss identity verified
===== python3 verify_twisted_traces.py
n=3: paper's S (Lemma 2.9 convention)   max residual = 7.58e-16
n=3: sign of a reversed                  max residual = 6.81e-01  (must be large)
n=3: complex-conjugated S                max residual = 6.92e-01  (must be large)
n=9: paper's S (Lemma 2.9 convention)   max residual = 1.11e-15
n=9: sign of a reversed                  max residual = 1.22e+00  (must be large)
n=9: complex-conjugated S                max residual = 7.85e-01  (must be large)
independent twisted-trace test PASSED
===== python3 verify_grouplaw.py
Example A_3: R-relation, unitarity, twisted Verlinde and super formula verified on 576 triples
Example A_9: R-relation, unitarity, twisted Verlinde and super formula verified on 5184 triples
Example A_15: R-relation, unitarity, twisted Verlinde and super formula verified on 14400 triples
Example B  T1xT1, T2xT2, T1xT2 multiplicities on V0, J, [1], [3]: {'V0': (np.float64(1.0), np.float64(1.0), np.float64(0.0)), 'J': (np.float64(1.0), np.float64(1.0), np.float64(0.0)), '[1]': (np.float64(0.0), np.float64(0.0), np.float64(1.0)), '[3]': (np.float64(0.0), np.float64(0.0), np.float64(1.0))}
Example C_3: d=-1, orbits O_+=[(0, 1), (0, 3)] O_-=[(0, 0), (0, 2)]; formula verified on 4608 (sector,triple) combinations
Example C_9: d=-1, orbits O_+=[(0, 1), (0, 3)] O_-=[(0, 0), (0, 2)]; formula verified on 41472 (sector,triple) combinations
Example C_15: d=-1, orbits O_+=[(0, 1), (0, 3)] O_-=[(0, 0), (0, 2)]; formula verified on 115200 (sector,triple) combinations
M(3,5): qdim of phi_{1,s} : [ 1.     0.618 -0.618 -1.   ] ; S_{4,s}/S_{1,s} = [-1.  1. -1.  1.]
Example C eps (l,mu): {(0, 0): 1, (0, 1): -1, (0, 2): 1, (0, 3): -1, (1, 0): -1, (1, 1): 1, (1, 2): -1, (1, 3): 1}
Example D (n=4, rank 2): verified on 1024 triples; eps values = [-1, 1]
===== python3 verify_conv.py
lambda = psi_0: barred = 1.0000-0.0000j   unbarred = 0.2500-0.0000j
lambda = psi_1: barred = 1.0000+0.0000j   unbarred = -0.1250+0.2165j
convention remark verified
===== python3 verify_product.py
unitary blocks (generating sectors a=1,3): 4 x 4
Example 7.6 (n=4, product): TV and (4.1) verified on 1536 in-scope triples (768 with exactly two stable modules, i.e. one unstable of stabilizer order 2; 1536 involving J-fixed twisted modules); sum rule 256

